Minimality of the Pure Qubit ZX Calculus

The ZX calculus is a graphical language for reasoning about quantum processes. In this paper, we develop a minimal pure-qubit ZX calculus based on the work of Vilmart [arXiv:1812.09114], Backens, Perdrix, and Wang [arXiv:1709.08903], and Stoltz [arXiv:2606.12383]. This resolves a problem that has remained open for nearly a decade, since completeness was first proved. Specifically, we show that $(I_r)$ is derivable and establish the necessity of $(B)$ and $(I_g)$, yielding two complete and minimal rulesets.

==> HKS/figures/ir-derivation/ir-atomic-ir-statement.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (a-in) at (-1.5, 2) {};
		\node [style=X dot] (a-x) at (-1.5, 0) {};
		\node [style=none] (a-out) at (-1.5, -2) {};
		\node [style=none] (eq) at (0, 0) {$=$};
		\node [style=none] (rule-label) at (0, -0.65) {(I$_r$)};
		\node [style=none] (b-in) at (1.5, 2) {};
		\node [style=none] (b-out) at (1.5, -2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (a-in.center) to (a-x);
		\draw (a-x) to (a-out.center);
		\draw (b-in.center) to (b-out.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> HKS/figures/ir-derivation/renaud-short/ir-atomic-l03-proof-b2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (eq1) at (-1.8, 0) {$=$};
		\node [style=none] (lab1) at (-1.8, 0.88) {\lemmalink{1}{$(1)$}};
		\node [style=none] (a-in) at (0, 2.8) {};
		\node [style=none] (a-out) at (0, -2.8) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (a-in.center) to (a-out.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> HKS/figures/ir-derivation/renaud-short/ir-renaud-l08-proof-9.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (eq0) at (-4.5, 0) {$=$};
		\node [style=none] (lab0) at (-4.5, 0.9) {\rulelink{E}{$(E)$}};
		\scalarpairnodes{a-pair1}{-2.2}{0}
		\scalarpairnodes{a-pair2}{0.2}{0}
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\scalarpairedges{a-pair1}
		\scalarpairedges{a-pair2}
	\end{pgfonlayer}
\end{tikzpicture}


==> HKS/figures/ir-derivation/renaud-short/ir-renaud-l08-statement.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=empty diagram] (empty) at (-3.6, 0) {};
		\node [style=none] (eq) at (-1.8, 0) {$=$};
		\scalarpairnodes{pair1}{0.5}{0}
		\scalarpairnodes{pair2}{2.9}{0}
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\scalarpairedges{pair1}
		\scalarpairedges{pair2}
	\end{pgfonlayer}
\end{tikzpicture}


==> latex_typed/b_rule_note/figures/gn-1-1-zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=gn] (2) at (0, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> latex_typed/b_rule_note/figures/rn-1-1-zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=rn] (2) at (0, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> latex_typed_b/b_rule_note/figures/CP-RHS-only.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=rn] (2) at (0.5, 0.25) {};
		\node [style=none] (3) at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (1.center);
		\draw [style=none] (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> latex_typed_b/b_rule_note/figures/E-LHS-only.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, -0.3) {$\frac{\text{-}\pi}{4}$};
		\node [style=gn] (1) at (0, 0.3) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> latex_typed_b/b_rule_note/figures/EU-bottom-scalar-only.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.25) {$\pi$};
		\node [style=gn] (1) at (0, -0.25) {$\gamma$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> latex_typed_b/b_rule_note/figures/EU-dumbbell-only.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.25) {};
		\node [style=gn] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend left=45, looseness=1.25] (1) to (0);
		\draw [style=none, bend right=45, looseness=1.25] (1) to (0);
		\draw [style=none] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> latex_typed_b/b_rule_note/figures/Hadamard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={H box}] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 0.5) {};
		\node [style=none] (2) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> latex_typed_b/b_rule_note/figures/I-g-LHS-only.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 0.75) {};
		\node [style=none] (2) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> latex_typed_b/b_rule_note/figures/caps.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (a0) at (-0.2500001, -0) {};
		\node [style=none] (a1) at (0.2500001, -0) {};
		\node [style=none] (a2) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (a0.center) to (a1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> latex_typed_b/b_rule_note/figures/cup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.2500001, 0.2500001) {};
		\node [style=none] (1) at (0.2500001, 0.2500001) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.75] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> latex_typed_b/b_rule_note/figures/rn-0-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> latex_typed_b/b_rule_note/figures/single-line.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.2499999) {};
		\node [style=none] (1) at (0, -0.2499999) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> resources/figures/sequential-composition.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wide medium box, minimum height=5mm, minimum width=10mm] (0) at (-0.5, -1.1) {$D_2$};
		\node [style=wide medium box, minimum height=5mm, minimum width=10mm] (1) at (-0.5, 0.7) {$D_1$};
		\node [style=none] (2) at (-1, -2.2) {};
		\node [style=none] (3) at (0, -2.2) {};
		\node [style=none] (4) at (0, 1.8) {};
		\node [style=none] (5) at (-1, 1.8) {};
		\node [style=none] (6) at (-0.5, -2.05) {...};
		\node [style=none] (7) at (-0.5, 1.65) {...};
		\node [style=none] (8) at (-0.5, -0.2) {...};
		\node [style=none] (9) at (-3, 2) {};
		\node [style=none] (10) at (-3, -2) {};
		\node [style=none] (11) at (-3.5, 0) {$\circ$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (5.center);
		\draw (4.center) to (3.center);
		\draw [style=pointer edge] (9.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> resources/figures/spatial-composition.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wide medium box] (0) at (-1, 0) {$D_1$};
		\node [style=wide medium box] (1) at (2, 0) {$D_2$};
		\node [style=none] (2) at (-1.5, 1.5) {};
		\node [style=none] (3) at (-0.5, 1.5) {};
		\node [style=none] (4) at (-1, 1.25) {...};
		\node [style=none] (5) at (1.5, 1.5) {};
		\node [style=none] (6) at (2.5, 1.5) {};
		\node [style=none] (7) at (2, 1.25) {...};
		\node [style=none] (8) at (1.5, -1.5) {};
		\node [style=none] (9) at (2.5, -1.5) {};
		\node [style=none] (10) at (2, -1.25) {...};
		\node [style=none] (11) at (-1.5, -1.5) {};
		\node [style=none] (12) at (-0.5, -1.5) {};
		\node [style=none] (13) at (-1, -1.25) {...};
		\node [style=none] (14) at (-1.5, 2.5) {};
		\node [style=none] (15) at (2.5, 2.5) {};
		\node [style=none] (16) at (0.5, 3) {$\otimes$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (11.center);
		\draw (12.center) to (3.center);
		\draw (5.center) to (8.center);
		\draw (9.center) to (6.center);
		\draw [style=pointer edge] (14.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

